Plasmonic photothermal response of a phantom embedded with gold nanorod aggregates on broadband near-infrared irradiation

Longer near-infrared wavelengths provide better penetration depth in biological tissues, so these are useful for plasmonic photothermal cancer therapeutics. In the context of nanoparticles for such applications, the absorption can be tuned for longer NIR wavelengths. However, on increasing the size of the nanoparticle, the scattering is enhanced and thus is not suitable for plasmonic therapeutics. Therefore, to overcome this issue, different types of small gold nanorods were synthesized and converted into stable aggregates to red-shift the plasmonic resonance wavelength to longer near-infrared wavelengths. The gold nanorod aggregates were embedded into the agarose gel phantoms mimicking the tumor-tissue-like structure. The photothermal response was measured through the prepared phantoms using a broadband near-infrared light source. It was shown that even in an extremely dilute concentration of gold nanorods, the photothermal heat generation could increase after the aggregation and also give gives deeper penetration of thermal energy. The observed photothermal response was also verified through numerical simulation. The current study shows better performance by increasing the plasmonic coupling, reducing the mismatch issue of plasmonic resonance shift in the second biological therapeutic window for the aggregates without increasing the size of individual nanoparticles. The aggregates provide better light penetration at deeper tissue by red-shifting the absorbance resonance wavelength which is useful for plasmonic photothermal cancer therapy.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

